Learned Image Compression with Discretized Gaussian Mixture Likelihoods and Attention Modules

Image compression is a fundamental research field and many well-known compression standards have been developed for many decades. Recently, learned compression methods exhibit a fast development trend with promising results. However, there is still a performance gap between learned compression algorithms and reigning compression standards, especially in terms of widely used PSNR metric. In this paper, we explore the remaining redundancy of recent learned compression algorithms. We have found accurate entropy models for rate estimation largely affect the optimization of network parameters and thus affect the rate-distortion performance. Therefore, in this paper, we propose to use discretized Gaussian Mixture Likelihoods to parameterize the distributions of latent codes, which can achieve a more accurate and flexible entropy model. Besides, we take advantage of recent attention modules and incorporate them into network architecture to enhance the performance. Experimental results demonstrate our proposed method achieves a state-of-the-art performance compared to existing learned compression methods on both Kodak and high-resolution datasets. To our knowledge our approach is the first work to achieve comparable performance with latest compression standard Versatile Video Coding (VVC) regarding PSNR. More importantly, our approach generates more visually pleasant results when optimized by MS-SSIM. This project page is at this https URL https://github.com/ZhengxueCheng/Learned-Image-Compression-with-GMM-and-Attention

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> data_CLIC_BPG.dat <==
0.074666	10.695714
0.124894	12.067077
0.173318	13.085340
0.361170	15.602799
0.527422	17.020084
0.761656	18.596412





==> data_CLIC_BPG_2.dat <==
0.074666	28.996752
0.124894	30.374770
0.173318	31.419636
0.361170	34.138789
0.527422	35.845424
0.761656	37.569206





==> data_CLIC_JPEG.dat <==
0.116	7.394
0.201	9.893
0.351	12.442
0.582	14.974
0.794	16.444





==> data_CLIC_JPEG2K.dat <==
0.799	16.679
0.600	15.600
0.400	14.222
0.300	13.347
0.200	12.189
0.100	10.504





==> data_CLIC_JPEG2K_2.dat <==
0.799	36.279
0.600	35.068
0.400	33.473
0.300	32.428
0.200	31.060
0.100	29.096






==> data_CLIC_JPEG_2.dat <==
0.116	24.939
0.201	28.157
0.351	30.535
0.582	32.678
0.794	33.961






==> data_CLIC_Lee.dat <==
0.126938709	14.418
0.163341091	15.266
0.297846848	17.220
0.681175442	20.577
0.892865654	21.875


==> data_CLIC_Lee_2.dat <==
0.111383536	30.71834172
0.153048868	31.71392335
0.221096016	32.84258658
0.507505457	36.2444875
0.748626737	38.08089912

















==> data_CLIC_Proposed_MSE.dat <==
0.077656171	11.861
0.13373046	13.384
0.226810018	15.333
0.341805144	16.865
0.507908136	18.333
0.624	19.159


==> data_CLIC_Proposed_MSE_2.dat <==
0.077656171	29.91564565
0.13373046	31.62525228
0.226810018	33.48489175
0.341805144	35.15752778
0.507908136	36.61327623
0.624	37.431



==> data_CLIC_Proposed_MSSSIM.dat <==
0.09814478	14.440
0.223876773	17.632
0.417292045	20.707
0.755481138	24.334

















==> data_CLIC_Proposed_MSSSIM_2.dat <==
0.09814478	29.62247616
0.223876773	31.98027178
0.417292045	33.76780957
0.755481138	35.78774592
















==> data_CLIC_VTM444.dat <==
0.028693439	9.268
0.065975472	11.329
0.14522685	13.720
0.292789702	16.115
0.548178569	18.522
0.69374136	19.477










==> data_CLIC_VTM444_2.dat <==
0.028693439	27.47951725
0.065975472	29.76164242
0.14522685	32.21946528
0.292789702	34.78378193
0.548178569	37.39918862
0.69374136	38.441893









==> data_Kodak_BPG.dat <==
1.080	19.585
0.867	18.410
0.607	16.564
0.352	14.106
0.223	12.337
0.161	11.204
0.097	9.712
0.068	8.814







==> data_Kodak_BPG_2.dat <==
1.080	37.575
0.867	36.222
0.607	34.202
0.352	31.595
0.223	29.804
0.161	28.682
0.097	27.143
0.068	26.195






==> data_Kodak_Balle_MSE.dat <==
0.200	12.200
0.250	13.000
0.400	14.900
0.500	15.900
0.600	16.800
0.800	18.300
0.850	18.600







==> data_Kodak_Balle_MSE_2.dat <==
0.115	27.106
0.186	28.679
0.302	30.617
0.469	32.555
0.686	34.581
0.967	36.720
%1.307	38.808
%1.728	40.795







==> data_Kodak_Balle_MSSSIM.dat <==
0.092	11.136
0.167	13.360
0.281	15.662
0.398	17.224
0.651	19.835
0.996	22.227
%1.378	24.169
%2.030	27.034







==> data_Kodak_Balle_MSSSIM_2.dat <==
0.092	24.9
0.167	26.3
0.281	27.8
0.398	28.7
0.651	30.4
0.996	32.45
%1.378	33.5







==> data_Kodak_HKPU_2.dat <==
0.12    27.80
0.18    28.30
0.30    29.95
0.49    32.00
0.675    33.50


==> data_Kodak_JPEG.dat <==
0.141	7.059
0.256	9.582
0.449	12.421
0.610	14.049
0.744	15.187
0.870	16.067
1.006	16.838






==> data_Kodak_JPEG2K.dat <==
0.958	16.624
0.798	15.764
0.599	14.439
0.399	12.838
0.300	11.799
0.199	10.558
0.120	9.161
0.100	8.729
0.072	7.973






==> data_Kodak_JPEG2K_2.dat <==
0.958	35.008
0.798	34.009
0.599	32.538
0.399	30.693
0.300	29.549
0.199	28.105
0.120	26.574
0.100	26.080
0.072	25.240







==> data_Kodak_JPEG_2.dat <==
0.141	23.780
0.256	26.577
0.449	29.042
0.610	30.378
0.744	31.308
0.870	32.059
1.006	32.790







==> data_Kodak_Lee.dat <==
0.157	13.801
0.204	14.956
0.267	16.196
0.365	17.599
0.557	19.652
0.783	21.590
0.998	23.012
%1.329	24.821
%1.738	26.492







==> data_Kodak_Lee_2.dat <==
0.101	27.641
0.145	28.802
0.202	29.894
0.298	31.277
0.434	32.851
0.690	35.174
0.994	37.318
%1.271	38.938
%1.593	40.378






==> data_Kodak_Minnen.dat <==
0.0925	11.3167
0.1968	14.3202
0.3925	17.9133
0.5806	19.8216
0.7560	21.2030
0.9459	22.4554
%1.1951	23.7772
%1.4258	24.9113
%1.9830	27.4250
%2.6411	30.4612







==> data_Kodak_Minnen_2.dat <==
0.071997	26.804116
0.153354	28.880747
0.264381	30.927089
0.428511	33.028649
0.635404	34.998064
0.904279	37.053312
%1.258828	39.120817
%1.98205	42.16522
%2.992778	45.074915







==> data_Kodak_Proposed_MSE.dat <==
0.098115338	10.678
0.173912113	12.360
0.299725056	14.567
0.456783226	16.476
0.679351191	18.201
0.829	19.166


==> data_Kodak_Proposed_MSE_2.dat <==
0.098115338	27.98974522
0.173912113	29.82447267
0.299725056	31.8515377
0.456783226	33.87737664
0.679351191	35.62697935
0.829	36.654



==> data_Kodak_Proposed_MSSSIM.dat <==
0.118258307	13.312
0.271042242	16.866
0.483132033	19.787
0.842092671	22.650
















==> data_Kodak_Proposed_MSSSIM_2.dat <==
0.118258307	26.181427
0.271042242	28.19603697
0.483132033	30.16609899
0.842092671	32.33592478

















==> data_Kodak_VTM420.dat <==
0.095	10.334
0.206	12.766
0.413	15.396
0.741	17.880
1.194	19.995








==> data_Kodak_VTM420_2.dat <==
0.095	27.953
0.206	30.332
0.413	32.990
0.741	35.590
1.194	37.733






==> data_Kodak_VTM444.dat <==
0.095	10.347
0.211	12.997
0.430	15.977
0.783	18.897
1.281	21.445








==> data_Kodak_VTM444_2.dat <==
0.095	28.003
0.211	30.636
0.430	33.637
0.783	36.768
1.281	39.710






